Entropy per rapidity in Pb-Pb central collisions using Thermal and Artificial neural network(ANN) models at LHC energies

The entropy per rapidity $d S/d y$ produced in central Pb-Pb ultra-relativistic nuclear collisions at LHC energies is calculated using experimentally observed identified particle spectra and source radii estimated from Hanbury Brown-Twiss (HBT) for particles, $\pi$, $k$, $p$, $\Lambda$, $\Omega$, and $\bar{\Sigma}$, and $\pi$, $k$, $p$, $\Lambda$ and $K_s^0$ at $ \sqrt{s}$ $=2.76$ and $5.02$ TeV, respectively. Artificial neural network (ANN) simulation model is used to estimate the entropy per rapidity $d S/d y$ at the considered energies. The simulation results are compared with equivalent experimental data, and good agreement is achieved. A mathematical equation describes experimental data is obtained. Extrapolating the transverse momentum spectra at $p_T$ $=0$ is required to calculate $d S/d y$ thus we use two different fitting functions, Tsallis distribution and the Hadron Resonance Gas (HRG) model. The success of ANN model to describe the experimental measurements will imply further prediction for the entropy per rapidity in the absence of the experiment.

==> werner_instructions.txt <==
(04:37:16 PM) Werner: https://ec.europa.eu/info/funding-tenders/opportunities/portal/screen/how-to-participate/how-to-participate/1
(04:39:04 PM) Werner: You have to create an account for yourself, pressing on the button "Register an EU login account".
(04:39:22 PM) me: okay.
(04:45:26 PM) Werner: After that, go here:
https://ec.europa.eu/info/funding-tenders/opportunities/portal/screen/opportunities/topic-search
(05:00:06 PM) Werner: Select on the left side "Programming period" the actual year, "Filter by Programme" should be "Horizon Europe" – or perhaps another program?
https://ec.europa.eu/info/funding-tenders/opportunities/portal/screen/opportunities/topic-details/horizon-msca-2021-pf-01-01;callCode=HORIZON-MSCA-2021-PF-01;freeTextSearchKeyword=;matchWholeText=true;typeCodes=0,1,2;statusCodes=31094501,31094502,31094503;programmePeriod=2021%20-%202027;programCcm2Id=43108390;programDivisionCode=43108473;focusAreaCode=null;destination=43650627;mission=null;geographicalZonesCode=null;programmeDivisionProspect=null;startDateLte=null;startDateGte=null;crossCuttingPriorityCode=null;cpvCode=null;performanceOfDelivery=null;sortQuery=sortStatus;orderBy=asc;onlyTenders=false;topicListKey=topicSearchTablePageState
The only thing I can find there is a CV. Also, you will need the PIC number of GSI, i.e. the number under which GSI is registered in this EU system. Your supervisor will tell it you for sure. 



For security reasons, access to My Area is based on:

 EU Login account — unique identifier for individuals. All you need to open an EU Login
account is your work e-mail address.

 Roles & access rights (Identity and Access Management System — IAM)

 PIC number — unique identifier for organisations. This 9-digit number is received after
you register in the Portal Participant Register.

